Integrated Sensing, Communication, and Powering (ISCAP) for IoT: A Joint Beamforming Design

This paper studies Integrated Sensing, Communication, and Powering (ISCAP) as a novel framework designed to enhance Internet of Things (IoT) applications within sixth-generation wireless networks. In these applications, in addition to IoT devices requiring an energy supply and receiving information or control data to perform their tasks, the base station serving them must sense the devices and their environment to localize them, thereby improving data transmission and enabling simultaneous power delivery. In our multi-node ISCAP IoT system, we optimize base station beamforming alongside the receiver's power-splitting factor to maximize energy harvesting while adhering to strict communication and sensing constraints. To effectively tackle this non-convex optimization problem, we decompose it into three manageable subproblems and employ several techniques such as semidefinite relaxation and Rayleigh quotient methods to find an efficient solution. Simulation results demonstrate the effectiveness of the proposed design, highlighting performance trade-offs among sensing accuracy, communication reliability, and power transfer efficiency.

==> data_C.txt <==
1	1	1	1
2	1	1	1
3	1	1	1
4	1	1	1
5	1	0.98	0.974
6	0.99	0.96	0.94
7	0.98	0.94	0.9
8	0.96	0.906	0.86
9	0.94	0.866	0.822
10	0.92	0.846	0.808
11	0.91	0.826	0.796
12	0.9	0.802	0.776
13	0.9	0.786	0.748
14	0.9	0.776	0.706
15	0.88	0.754	0.666
16	0.86	0.726	0.632
17	0.82	0.696	0.592
18	0.78	0.666	0.56
19	0.74	0.626	0.54
20	0.72	0.568	0.48
21	0.7	0.516	0.42
22	0.7	0.47	0.38
23	0.7	0.424	0.34
24	0.7	0.384	0.3
25	0.7	0.374	0.28
26	0.7	0.354	0.26
27	0.7	0.334	0.22
28	0.7	0.32	0.18
29	0.7	0.3125	0.15
30	0.7	0.3	0.133333333333333


==> data_EC.txt <==
1	1.11868359795797e-07	1.03327353734053e-07	9.79473672240205e-08	4.136e-08	3.479e-08	2.546e-08
2	9.97703479827912e-08	9.07107716853651e-08	8.48164672191351e-08	4.026e-08	3.47e-08	2.475e-08
3	9.10721126826632e-08	8.05737487269903e-08	7.37322421652042e-08	3.8505e-08	3.429e-08	2.324e-08
4	8.34322128299841e-08	7.26270212115309e-08	6.5361423597357e-08	3.728e-08	3.347e-08	2.259e-08
5	7.59428171412267e-08	6.59252402730604e-08	5.87201958713247e-08	3.5995e-08	3.259e-08	2.117e-08
6	6.68089984523993e-08	5.98335534037883e-08	5.31061637584916e-08	3.5015e-08	3.093e-08	2.047e-08
7	6.3055225160261e-08	5.47232657174237e-08	4.82456977890912e-08	3.425e-08	3.006e-08	1.916e-08
8	6.01117538584548e-08	5.10877864463515e-08	4.37609657330177e-08	3.3005e-08	2.944e-08	1.884e-08
9	5.77946337350688e-08	4.85298477108139e-08	4.08833208610931e-08	3.178e-08	2.885e-08	1.869e-08
10	5.59627235414264e-08	4.65807801069061e-08	3.8645781920249e-08	3.0815e-08	2.754e-08	1.844e-08
11	5.45073509749633e-08	4.50225996515522e-08	3.69647056404909e-08	2.9395e-08	2.58e-08	1.798e-08
12	5.33434945274618e-08	4.39385592774133e-08	3.57778817832991e-08	2.7355e-08	2.385e-08	1.586e-08
13	5.24061614714935e-08	4.31229550466602e-08	3.48891087001817e-08	2.516e-08	2.192e-08	1.368e-08
14	5.1642534105166e-08	4.24683712013712e-08	3.41830372942496e-08	2.31e-08	1.966e-08	1.047e-08
15	5.10100858418042e-08	4.19258423328522e-08	3.38657897374668e-08	2.139e-08	1.769e-08	7.64e-09


==> data_SEHSEn.txt <==
1	3.50154426665302e-07	2.97827029407504e-07	2.5725924773274e-07
1.49152542372881	3.46854177834859e-07	2.9483838416388e-07	2.55067917531911e-07
1.98305084745763	3.43773912199129e-07	2.92093294616879e-07	2.53034848382127e-07
2.47457627118644	3.40918761350414e-07	2.89582830144625e-07	2.51159500500588e-07
2.96610169491525	3.3828694750653e-07	2.87295185966906e-07	2.49437827091586e-07
3.45762711864407	3.35871615938558e-07	2.85216780999518e-07	2.47863406537971e-07
3.94915254237288	3.33663194314134e-07	2.8333313101151e-07	2.46428325437646e-07
4.4406779661017	3.31650347800471e-07	2.81629495932426e-07	2.45123831106927e-07
4.93220338983051	3.29820666034422e-07	2.80091233285596e-07	2.43940791309522e-07
5.42372881355932	3.28161274713824e-07	2.78704496353869e-07	2.42870020337507e-07
5.91525423728814	3.26659258277949e-07	2.77455824687097e-07	2.41902511711449e-07
6.40677966101695	3.25229849314474e-07	2.76332700418655e-07	2.41029588750537e-07
6.89830508474576	3.22814944800812e-07	2.75323390021982e-07	2.4024301200375e-07
7.38983050847458	3.20675790941438e-07	2.74417066734415e-07	2.39535028454753e-07
7.88135593220339	3.18780175066344e-07	2.73603769511362e-07	2.3889840418272e-07
8.3728813559322	3.17099252565449e-07	2.72874375372867e-07	2.38326433427535e-07
8.86440677966102	3.15606934605866e-07	2.72220559862173e-07	2.3781293310654e-07
9.35593220338983	3.1428193577897e-07	2.71634750390115e-07	2.37352227307028e-07
9.84745762711864	3.13104896148659e-07	2.71110075880019e-07	2.36939125097979e-07
10.3389830508475	3.12058752127428e-07	2.70640315111239e-07	2.36568894112952e-07
10.8305084745763	3.11128506980744e-07	2.7021984544008e-07	2.36237231729613e-07
11.3220338983051	3.10300964511754e-07	2.69843593022202e-07	2.35940235162476e-07
11.8135593220339	3.09564498819984e-07	2.69506985271326e-07	2.35674371432469e-07
12.3050847457627	3.08908836014921e-07	2.69205905996483e-07	2.35436447908095e-07
12.7966101694915	3.08324915997745e-07	2.68936653463856e-07	2.3522358388431e-07
13.2881355932203	3.07804764102229e-07	2.68695901478946e-07	2.35033183529794e-07
13.7796610169492	3.07341297425478e-07	2.68480663480384e-07	2.3486291039558e-07
14.271186440678	3.06928243279957e-07	2.6828825957468e-07	2.34710663592822e-07
14.7627118644068	3.06560041595362e-07	2.68116286387358e-07	2.34574555690535e-07
15.2542372881356	3.06231761300158e-07	2.67962589583568e-07	2.34452892305118e-07
15.7457627118644	3.05939025325245e-07	2.67825238886263e-07	2.34344153369425e-07
16.2372881355932	3.05677946155231e-07	2.67702505425924e-07	2.34246975979585e-07
16.728813559322	3.05445069222405e-07	2.67592841234484e-07	2.34160138761804e-07
17.2203389830508	3.05237323159494e-07	2.6749486072232e-07	2.34082547657377e-07
17.7118644067797	3.05051976064629e-07	2.67407323962945e-07	2.3401322302466e-07
18.2033898305085	3.0488659699613e-07	2.67329121634321e-07	2.33951287968669e-07
18.6949152542373	3.04739022027451e-07	2.67259261461423e-07	2.3389595779387e-07
19.1864406779661	3.04607324283474e-07	2.67196856025983e-07	2.3384653048812e-07
19.6779661016949	3.04489787467413e-07	2.67141111812961e-07	2.33802378150692e-07
20.1694915254237	3.04384882441204e-07	2.6709131937406e-07	2.33762939276748e-07
20.6610169491525	3.04291246486482e-07	2.67046844503267e-07	2.33727711823292e-07
21.1525423728814	3.04207664938706e-07	2.67007120319314e-07	2.33696246979836e-07
21.6440677966102	3.04133054888105e-07	2.66971640171169e-07	2.3366814357317e-07
22.135593220339	3.04066450724934e-07	2.6693995127894e-07	2.33643043054183e-07
22.6271186440678	3.04006991296101e-07	2.66911649039061e-07	2.33620625002637e-07
23.1186440677966	3.03953908504637e-07	2.66886371923383e-07	2.33600603092713e-07
23.6101694915254	3.03906517162977e-07	2.66863796914763e-07	2.33582721490177e-07
24.1016949152542	3.03864205980062e-07	2.6684363542103e-07	2.33566751618691e-07
24.5932203389831	3.03826429535203e-07	2.6682562962028e-07	2.33552489264712e-07
25.0847457627119	3.03792701137016e-07	2.66809549189469e-07	2.3353975199677e-07
25.5762711864407	3.03762586465266e-07	2.66795188380824e-07	2.33528376844105e-07
26.0677966101695	3.03735697907894e-07	2.66782363406396e-07	2.33518218227546e-07
26.5593220338983	3.03711689515708e-07	2.66770910099799e-07	2.3350914611241e-07
27.0508474576271	3.03690252505969e-07	2.66760681823535e-07	2.33501044346076e-07
27.5423728813559	3.03671111256658e-07	2.6675154760545e-07	2.33493809183934e-07
28.0338983050847	3.0365401973235e-07	2.66743390463008e-07	2.33487347963696e-07
28.5254237288136	3.03638758300848e-07	2.66736105914218e-07	2.33481577925097e-07
29.0169491525424	3.03625130893266e-07	2.66729600642215e-07	2.33476425150107e-07
29.5084745762712	3.03612962468611e-07	2.66723791305021e-07	2.33471823623762e-07
30	3.03602096751924e-07	2.66718603468611e-07	2.33467714385963e-07


==> data_conv.txt <==
1	3.528e-08	3.759e-08	2.017e-08	2.651e-08
2	7.424e-08	6.483e-08	5.689e-08	4.6e-08
3	7.594e-08	6.593e-08	5.872e-08	4.726e-08
4	7.602e-08	6.595e-08	5.879e-08	4.729e-08
5	7.602e-08	6.595e-08	5.879e-08	4.73e-08
6	7.602e-08	6.595e-08	5.879e-08	4.73e-08
7	7.602e-08	6.595e-08	5.879e-08	4.73e-08
8	7.602e-08	6.595e-08	5.879e-08	4.73e-08
9	7.602e-08	6.595e-08	5.879e-08	4.73e-08
10	7.602e-08	6.595e-08	5.879e-08	4.73e-08


==> data_node.txt <==
1	1	1	1
2	1	1	1
3	1	1	1
4	1	1	1
5	1	1	1
6	1	1	1
7	1	1	1
8	0.92	0.98	1
9	0.82	0.94	1
10	0.7	0.88	1
11	0.58	0.8	1
12	0.44	0.68	0.98
13	0.34	0.54	0.94
14	0.26	0.42	0.88
15	0.2	0.32	0.82
16	0.14	0.24	0.74
17	0.1	0.2	0.64
18	0.1	0.2	0.56
19	0.1	0.2	0.525
20	0.1	0.2	0.466666666666667

